Photorealistic Text-to-Image Diffusion Models with Deep Language Understanding

We present Imagen, a text-to-image diffusion model with an unprecedented degree of photorealism and a deep level of language understanding. Imagen builds on the power of large transformer language models in understanding text and hinges on the strength of diffusion models in high-fidelity image generation. Our key discovery is that generic large language models (e.g. T5), pretrained on text-only corpora, are surprisingly effective at encoding text for image synthesis: increasing the size of the language model in Imagen boosts both sample fidelity and image-text alignment much more than increasing the size of the image diffusion model. Imagen achieves a new state-of-the-art FID score of 7.27 on the COCO dataset, without ever training on COCO, and human raters find Imagen samples to be on par with the COCO data itself in image-text alignment. To assess text-to-image models in greater depth, we introduce DrawBench, a comprehensive and challenging benchmark for text-to-image models. With DrawBench, we compare Imagen with recent methods including VQ-GAN+CLIP, Latent Diffusion Models, and DALL-E 2, and find that human raters prefer Imagen over other models in side-by-side comparisons, both in terms of sample quality and image-text alignment. See https://imagen.research.google/ for an overview of the results.

==> embedding_comparison/bert_base.csv <==
Step, Clip Score
1000, 0.17092105746269226
30000, 0.22045773267745972
40000, 0.22633744776248932
50000, 0.2342820167541504
60000, 0.2390962541103363
70000, 0.24193896353244781
80000, 0.2431524246931076
90000, 0.24611273407936096
110000, 0.2476678043603897
120000, 0.24974529445171356
130000, 0.2502492368221283
140000, 0.2524326741695404
150000, 0.2529178559780121
160000, 0.2532961666584015
170000, 0.25465378165245056
180000, 0.25449034571647644
190000, 0.2558133006095886
200000, 0.2559219300746918
210000, 0.2569692134857178
220000, 0.25759103894233704
230000, 0.25784143805503845
240000, 0.258718341588974
260000, 0.25879010558128357
270000, 0.2592036724090576
280000, 0.2599561810493469
290000, 0.2604679763317108
300000, 0.26167380809783936
310000, 0.2612212300300598
320000, 0.2611185312271118
330000, 0.2617383301258087
340000, 0.2628346383571625
350000, 0.2617833912372589
360000, 0.26290008425712585
370000, 0.2639995217323303
380000, 0.2626221776008606
390000, 0.2630234956741333
400000, 0.2633642554283142
410000, 0.2631589472293854
420000, 0.26361986994743347
430000, 0.2633892893791199
450000, 0.26468637585639954
460000, 0.2642990052700043
470000, 0.2643577456474304
480000, 0.26511889696121216
490000, 0.26442426443099976
500000, 0.2650356590747833
520000, 0.26529011130332947
530000, 0.26578590273857117
540000, 0.265503853559494
550000, 0.2666425108909607
560000, 0.26607266068458557
570000, 0.2663806080818176
580000, 0.26650896668434143
590000, 0.2653317451477051
600000, 0.2661464810371399
610000, 0.2654063105583191
620000, 0.2669455409049988
630000, 0.2668464481830597
640000, 0.26692646741867065
650000, 0.26773181557655334
660000, 0.2677627205848694
670000, 0.2668428122997284
680000, 0.26783427596092224
690000, 0.26797986030578613
700000, 0.26667144894599915
710000, 0.26709210872650146
720000, 0.26714640855789185
730000, 0.26743048429489136
740000, 0.2679150402545929
750000, 0.2676061689853668
760000, 0.26775792241096497
770000, 0.2679241895675659
780000, 0.2673599123954773
790000, 0.2673657536506653
800000, 0.2679750621318817
810000, 0.26750877499580383
820000, 0.26851728558540344
830000, 0.26705554127693176
840000, 0.26898425817489624
850000, 0.2690750062465668
860000, 0.2684527039527893


==> embedding_comparison/bert_large.csv <==
Step, Clip Score
1000, 0.17106376588344574
10000, 0.17960520088672638
20000, 0.1803576648235321
30000, 0.21635323762893677
40000, 0.22476406395435333
50000, 0.22916612029075623
60000, 0.23321282863616943
70000, 0.23749691247940063
80000, 0.23906685411930084
90000, 0.24227766692638397
100000, 0.2437622994184494
110000, 0.24516120553016663
120000, 0.2463897466659546
130000, 0.2481386959552765
140000, 0.24989905953407288
150000, 0.251300573348999
160000, 0.2520656883716583
170000, 0.25277402997016907
180000, 0.25308874249458313
190000, 0.2536320388317108
200000, 0.2540808320045471
210000, 0.25466951727867126
220000, 0.255252480506897
230000, 0.25663623213768005
240000, 0.2572515904903412
250000, 0.25811582803726196
260000, 0.25901052355766296
270000, 0.25932106375694275
280000, 0.25986841320991516
290000, 0.2595062851905823
300000, 0.26022082567214966
310000, 0.2603849172592163
330000, 0.26055747270584106
340000, 0.26163312792778015
350000, 0.2612471282482147
360000, 0.26175832748413086
370000, 0.26218706369400024
380000, 0.2621902525424957
400000, 0.2636169493198395
410000, 0.2635042667388916
420000, 0.2629869282245636
430000, 0.26432207226753235
440000, 0.2646750509738922
450000, 0.2639947533607483
460000, 0.2644040286540985
470000, 0.2644059956073761
480000, 0.26449280977249146
490000, 0.26500627398490906
500000, 0.26478493213653564
520000, 0.2654338479042053
530000, 0.26603963971138
550000, 0.26574450731277466
560000, 0.2656387984752655
570000, 0.26632410287857056
580000, 0.2674906849861145
590000, 0.26614484190940857
600000, 0.26584935188293457
610000, 0.2665647566318512
630000, 0.2670460641384125
640000, 0.2674925923347473
650000, 0.2680344581604004
660000, 0.26667097210884094
680000, 0.2683580219745636
690000, 0.2682740390300751
700000, 0.2684718370437622
710000, 0.26844120025634766
720000, 0.2685135006904602
730000, 0.26893964409828186
740000, 0.2691101133823395
750000, 0.2691470980644226
760000, 0.26870590448379517
770000, 0.2691495418548584
780000, 0.2689085602760315
790000, 0.2684383690357208
800000, 0.26933765411376953
810000, 0.2695072591304779
820000, 0.2689947485923767
830000, 0.2688131630420685
840000, 0.26913803815841675
850000, 0.2702706456184387
860000, 0.270143985748291


==> embedding_comparison/clip.csv <==
Step, Clip Score
30000, 0.23543484508991241
40000, 0.24592456221580505
100000, 0.2644619643688202
110000, 0.265273779630661
120000, 0.26537010073661804
130000, 0.26681625843048096
140000, 0.26800841093063354
150000, 0.268009752035141
160000, 0.26886290311813354
170000, 0.2699178457260132
180000, 0.2700127363204956
190000, 0.2712543308734894
200000, 0.27065765857696533
210000, 0.2718654274940491
220000, 0.27239754796028137
230000, 0.27277234196662903
240000, 0.2720581591129303
250000, 0.2726818919181824
260000, 0.2731502652168274
270000, 0.2737208306789398
280000, 0.273642897605896
290000, 0.27423757314682007
300000, 0.27396294474601746
310000, 0.27426236867904663
320000, 0.27433985471725464
330000, 0.2753596901893616
340000, 0.2761417329311371
350000, 0.276064932346344
360000, 0.2747284173965454
370000, 0.2756272852420807
380000, 0.2764764428138733
390000, 0.2759389579296112
400000, 0.2755622863769531
410000, 0.27662262320518494
420000, 0.2751968502998352
430000, 0.2770908772945404
440000, 0.2769758403301239
450000, 0.27726250886917114
460000, 0.27657297253608704
470000, 0.2778494358062744
480000, 0.2774522304534912
490000, 0.27715834975242615
500000, 0.27719026803970337
510000, 0.27748602628707886
520000, 0.27750730514526367
530000, 0.277496874332428
540000, 0.2769675850868225
550000, 0.27842777967453003
560000, 0.27787160873413086
570000, 0.27897629141807556
580000, 0.2770724296569824
590000, 0.27870672941207886
600000, 0.27860027551651
610000, 0.2789752185344696
620000, 0.27960824966430664
630000, 0.2782796025276184
640000, 0.2791338264942169


==> embedding_comparison/t5_base.csv <==
Step, Clip Score
1000, 0.17186500132083893
10000, 0.17678113281726837
30000, 0.21736207604408264
40000, 0.2252964973449707
50000, 0.23294317722320557
60000, 0.23797458410263062
70000, 0.2404187023639679
80000, 0.2443387806415558
90000, 0.2461634874343872
100000, 0.24711169302463531
110000, 0.24863387644290924
120000, 0.2510690987110138
130000, 0.25186026096343994
140000, 0.2524150311946869
150000, 0.2528771162033081
160000, 0.2546883225440979
170000, 0.2556152641773224
210000, 0.25763097405433655
220000, 0.257930725812912
230000, 0.2593238055706024
240000, 0.2590235471725464
250000, 0.2597483694553375
270000, 0.25989824533462524
280000, 0.25989648699760437
290000, 0.26073721051216125
300000, 0.2616198658943176
310000, 0.26164090633392334
320000, 0.2617141008377075
330000, 0.2633737325668335
340000, 0.2637440860271454
350000, 0.26346078515052795
360000, 0.26332852244377136
370000, 0.2637244760990143
380000, 0.2646828889846802
390000, 0.2645353078842163
400000, 0.26506373286247253
410000, 0.26466482877731323
420000, 0.26596301794052124
430000, 0.26639077067375183
440000, 0.26555055379867554
450000, 0.2660575807094574
460000, 0.2660348415374756
470000, 0.26611876487731934
480000, 0.26696351170539856
490000, 0.26662707328796387
500000, 0.26668688654899597
510000, 0.2669524550437927
520000, 0.2666432857513428
530000, 0.26691383123397827
540000, 0.2671840786933899
550000, 0.2669401168823242
560000, 0.26664629578590393
570000, 0.2673284709453583
580000, 0.26783812046051025
590000, 0.2689582407474518
600000, 0.2684510350227356
610000, 0.2684493958950043
620000, 0.26835396885871887
630000, 0.2688104808330536
640000, 0.26854225993156433


==> embedding_comparison/t5_large.csv <==
Step, Clip Score
10000, 0.17632029950618744
40000, 0.21979732811450958
50000, 0.2278861701488495
60000, 0.2334337830543518
70000, 0.2369259148836136
90000, 0.24279654026031494
100000, 0.243765726685524
120000, 0.24790440499782562
130000, 0.2484367936849594
140000, 0.24964112043380737
150000, 0.25175079703330994
160000, 0.25148025155067444
170000, 0.2529242932796478
180000, 0.25354525446891785
190000, 0.2543145716190338
200000, 0.2542059123516083
220000, 0.2567891776561737
230000, 0.2564089298248291
240000, 0.257572740316391
250000, 0.2577343285083771
260000, 0.25801482796669006
270000, 0.25895223021507263
280000, 0.25938573479652405
290000, 0.26038792729377747
300000, 0.2600470185279846
310000, 0.26078617572784424
320000, 0.2611643075942993
330000, 0.2615004777908325
340000, 0.26195743680000305
350000, 0.26196154952049255
360000, 0.26231616735458374
370000, 0.26251739263534546
380000, 0.26328709721565247
390000, 0.262724906206131
400000, 0.26383113861083984
410000, 0.2634409964084625
420000, 0.2640291750431061
430000, 0.26385369896888733
440000, 0.26411646604537964
450000, 0.26385167241096497
460000, 0.2646437883377075
470000, 0.26526209712028503
480000, 0.26502302289009094
490000, 0.26504674553871155
500000, 0.2650054097175598
510000, 0.2656998336315155
520000, 0.26502203941345215
530000, 0.2652859091758728
540000, 0.2669408619403839
550000, 0.26636022329330444
560000, 0.26672258973121643
570000, 0.2668919265270233
580000, 0.26659658551216125
590000, 0.266545832157135
600000, 0.2665412127971649
610000, 0.2670897841453552
620000, 0.2675372362136841
630000, 0.2672854959964752
640000, 0.26768261194229126
650000, 0.26818475127220154
660000, 0.26723402738571167
670000, 0.26841211318969727
680000, 0.26873430609703064
690000, 0.2682678699493408
700000, 0.26906833052635193
710000, 0.2685958743095398
730000, 0.2684857249259949
740000, 0.26929178833961487
750000, 0.2687270939350128
760000, 0.26851171255111694
770000, 0.26992103457450867
780000, 0.26902586221694946
790000, 0.26959967613220215
800000, 0.2692721486091614
810000, 0.2684251666069031
820000, 0.2697215974330902
830000, 0.2697462737560272
840000, 0.2702764868736267
850000, 0.26931729912757874
860000, 0.2701345384120941
870000, 0.2693327069282532
880000, 0.2696303427219391
890000, 0.2702096104621887
900000, 0.27001169323921204
910000, 0.26983627676963806


==> embedding_comparison/t5_small.csv <==
Step, Clip Score
1000, 0.17107824981212616
10000, 0.17449674010276794
20000, 0.17964014410972595
30000, 0.20634788274765015
40000, 0.21069717407226562
50000, 0.21846704185009003
60000, 0.22207382321357727
70000, 0.22497287392616272
80000, 0.22866003215312958
90000, 0.23083366453647614
100000, 0.23167718946933746
110000, 0.23420724272727966
120000, 0.23634421825408936
130000, 0.2375095933675766
140000, 0.2382533848285675
150000, 0.23979121446609497
160000, 0.2406996339559555
170000, 0.24141210317611694
180000, 0.24098089337348938
190000, 0.24276340007781982
200000, 0.24317580461502075
210000, 0.24332769215106964
220000, 0.24417294561862946
230000, 0.24557635188102722
240000, 0.24597430229187012
250000, 0.24699723720550537
260000, 0.24711371958255768
270000, 0.24803362786769867
280000, 0.2481626272201538
290000, 0.24839365482330322
300000, 0.25046506524086
310000, 0.24996352195739746
320000, 0.25130695104599
330000, 0.250556617975235
340000, 0.25196051597595215
350000, 0.2522980272769928
360000, 0.25131529569625854
370000, 0.25164681673049927
380000, 0.2522720992565155
400000, 0.25361037254333496
410000, 0.2535347640514374
420000, 0.2531111538410187
430000, 0.25431209802627563
440000, 0.2543444037437439
450000, 0.25464946031570435
460000, 0.2547728419303894
470000, 0.2558123767375946
480000, 0.25565117597579956
490000, 0.2559109926223755
500000, 0.2560518980026245
510000, 0.2571713328361511
520000, 0.2572442591190338
530000, 0.25624144077301025
540000, 0.2572232782840729
550000, 0.2568106949329376
560000, 0.25784406065940857
570000, 0.25768226385116577
580000, 0.2584347128868103
590000, 0.2587175965309143
600000, 0.2581329047679901
610000, 0.2587418854236603
620000, 0.25887230038642883
630000, 0.25927770137786865
640000, 0.25841066241264343
650000, 0.2590155601501465
660000, 0.25937578082084656
670000, 0.25865304470062256
680000, 0.2598712146282196
690000, 0.25988855957984924
700000, 0.2596418559551239
710000, 0.26013076305389404
720000, 0.2596984803676605
730000, 0.2591075003147125
740000, 0.2596685290336609
750000, 0.2606137692928314
760000, 0.25962719321250916
770000, 0.2599695324897766
780000, 0.26035070419311523
800000, 0.2607308030128479
810000, 0.2613404095172882
820000, 0.2613982856273651
830000, 0.2613084018230438
840000, 0.2610761523246765
850000, 0.2613764703273773
860000, 0.26177820563316345
870000, 0.2610763609409332
880000, 0.2614178955554962
890000, 0.2612420618534088
900000, 0.26143118739128113
910000, 0.26200780272483826
920000, 0.26177629828453064
930000, 0.26184552907943726
940000, 0.26241451501846313
950000, 0.2622992694377899
960000, 0.261860191822052


==> embedding_comparison/t5_xl.csv <==
Step, Clip Score
1000, 0.17199881374835968
10000, 0.1751195341348648
20000, 0.18126122653484344
30000, 0.22628754377365112
40000, 0.23695257306098938
50000, 0.24421536922454834
60000, 0.2488412708044052
70000, 0.25106924772262573
80000, 0.2542535662651062
90000, 0.2563117742538452
100000, 0.2577019929885864
110000, 0.2594406306743622
120000, 0.26033249497413635
130000, 0.26152732968330383
140000, 0.2627989649772644
150000, 0.26371946930885315
160000, 0.2640092670917511
170000, 0.2646329402923584
180000, 0.2654522955417633
200000, 0.2665558457374573
220000, 0.26727014780044556
230000, 0.2671321928501129
240000, 0.26745060086250305
250000, 0.26811906695365906
260000, 0.26887667179107666
270000, 0.26923760771751404
280000, 0.2701329290866852
290000, 0.26983171701431274
300000, 0.26915279030799866
310000, 0.2710757553577423
320000, 0.2702115476131439
330000, 0.2708364427089691
340000, 0.2709176540374756
350000, 0.2704758942127228
360000, 0.2712341547012329
370000, 0.27273786067962646
380000, 0.27182090282440186
390000, 0.2726956903934479
400000, 0.27262136340141296
410000, 0.2731243669986725
420000, 0.27296000719070435
430000, 0.27344220876693726
450000, 0.2734651267528534
460000, 0.2738271653652191
470000, 0.27431803941726685
480000, 0.2746596336364746
490000, 0.27471569180488586
500000, 0.2746966481208801
510000, 0.2737202048301697
520000, 0.274167001247406
530000, 0.273984432220459
540000, 0.27414557337760925
550000, 0.27444562315940857
560000, 0.27524280548095703
570000, 0.27543193101882935
580000, 0.27526864409446716
590000, 0.27553361654281616
600000, 0.2763946056365967
610000, 0.2758537530899048
620000, 0.2755448520183563
630000, 0.2761366069316864
640000, 0.2760080397129059
650000, 0.276766300201416
660000, 0.27606913447380066
670000, 0.2760006785392761
680000, 0.27570146322250366
690000, 0.2762213945388794
700000, 0.27581989765167236
710000, 0.2763243317604065
720000, 0.27656352519989014
730000, 0.27624037861824036
740000, 0.27652913331985474
750000, 0.27641594409942627
760000, 0.2761663794517517
770000, 0.2767334580421448
780000, 0.27574416995048523
790000, 0.27707135677337646
800000, 0.27747344970703125
810000, 0.2767769396305084
820000, 0.27677294611930847
830000, 0.27778956294059753
840000, 0.27696582674980164
850000, 0.2771185338497162
860000, 0.27699923515319824
870000, 0.2779161334037781
880000, 0.2769829332828522
890000, 0.27797067165374756
900000, 0.2778317928314209
910000, 0.27776801586151123
920000, 0.2775039076805115
930000, 0.2776906192302704
940000, 0.27818623185157776


==> embedding_comparison/t5_xxl.csv <==
Step, Clip Score
1000, 0.17093567550182343
10000, 0.17519448697566986
20000, 0.1867392212152481
30000, 0.22302843630313873
40000, 0.2404804676771164
50000, 0.24945339560508728
60000, 0.25330623984336853
70000, 0.25773105025291443
80000, 0.2601695656776428
90000, 0.26156964898109436
100000, 0.26411575078964233
110000, 0.2651587426662445
120000, 0.265805184841156
130000, 0.26732054352760315
140000, 0.2677948474884033
150000, 0.2685927748680115
160000, 0.2695276737213135
170000, 0.2707173228263855
180000, 0.2707785665988922
190000, 0.27170300483703613
200000, 0.27137279510498047
210000, 0.2721309959888458
220000, 0.27238914370536804
230000, 0.2727905809879303
240000, 0.2729814648628235
250000, 0.2736998200416565
260000, 0.2741537392139435
270000, 0.27448076009750366
280000, 0.2750001549720764
290000, 0.27537572383880615
300000, 0.27574989199638367
310000, 0.276106059551239
320000, 0.2762405276298523
330000, 0.27654027938842773
340000, 0.276246577501297
350000, 0.2767542600631714
360000, 0.276268869638443
370000, 0.27717816829681396
380000, 0.2760932147502899
390000, 0.27753475308418274
400000, 0.2770640552043915
410000, 0.27719181776046753
420000, 0.2772998511791229
430000, 0.27765873074531555
440000, 0.27808240056037903
460000, 0.278077095746994
470000, 0.27811792492866516
480000, 0.2791016697883606
490000, 0.27879461646080017
500000, 0.27807819843292236
510000, 0.2787957191467285
520000, 0.27914148569107056
530000, 0.2790296673774719
540000, 0.2784465253353119
550000, 0.2787451446056366
560000, 0.2791125774383545
570000, 0.27885010838508606
580000, 0.27878716588020325
590000, 0.27919697761535645
600000, 0.2793745696544647
610000, 0.28005295991897583
620000, 0.27891045808792114
630000, 0.28036201000213623
640000, 0.2796207368373871
650000, 0.2786778509616852
660000, 0.2795402407646179
670000, 0.2797093987464905
680000, 0.2796827256679535
690000, 0.28050845861434937
700000, 0.2812137305736542
710000, 0.2801719903945923
720000, 0.2796292304992676
730000, 0.28110307455062866
740000, 0.2800256907939911
750000, 0.28074347972869873
760000, 0.280587762594223
770000, 0.2808932363986969
780000, 0.28039267659187317
790000, 0.2805934548377991
800000, 0.28094616532325745
810000, 0.2809736430644989
820000, 0.28099992871284485
830000, 0.2812597155570984
840000, 0.2809607684612274
850000, 0.28088244795799255
860000, 0.2811686396598816
870000, 0.2816302478313446
880000, 0.28156203031539917

